Re-Evaluating WASP-12b: Strong Emission at 2.315 micron, Deeper Occultations, and an Isothermal Atmosphere

We revisit the atmospheric properties of the extremely hot Jupiter WASP-12b in light of several new developments. First, new narrowband (2.315 micron) secondary eclipse photometry that we present here, which exhibits a planet/star flux ratio of 0.45% +/- 0.06 %, corresponding to a brightness temperature of 3640 K +/- 230 K; second, recent Spitzer/IRAC and Hubble/WFC3 observations; and third, a recently observed star only 1" from WASP-12, which has diluted previous observations and which we further characterize here. We correct past WASP-12b eclipse measurements for the presence of this object, and we revisit the interpretation of WASP-12b's dilution-corrected emission spectrum. The resulting planetary emission spectrum is well-approximated by a blackbody, and consequently our primary conclusion is that the planet's infrared photosphere is nearly isothermal. Thus secondary eclipse spectroscopy is relatively ill-suited to constrain WASP-12b's atmospheric abundances, and transmission spectroscopy may be necessary to achieve this goal.

==> wasp12b_nb2315_lightcurve.txt <==
BJD_TDB            relative flux
2455910.82633618    0.55217039
2455910.82692660    0.55251376
2455910.82751771    0.55297671
2455910.82810963    0.55275988
2455910.82870069    0.55313225
2455910.82944746    0.55034868
2455910.83003788    0.55366857
2455910.83062904    0.55212960
2455910.83121970    0.55228028
2455910.83181102    0.55214331
2455910.83255749    0.55131797
2455910.83314875    0.55198949
2455910.83373987    0.55223499
2455910.83433023    0.55354699
2455910.83492055    0.55160168
2455910.83566731    0.55053125
2455910.83625788    0.55013565
2455910.83684859    0.55347025
2455910.83744066    0.54992051
2455910.83803162    0.55459525
2455910.83877819    0.55246304
2455910.83936915    0.55231147
2455910.83996027    0.55337399
2455910.84055088    0.55208087
2455910.84114140    0.55170714
2455910.84291664    0.55293414
2455910.84350781    0.55211357
2455910.84409822    0.55396995
2455910.84468863    0.55265121
2455910.84528000    0.55407025
2455910.84602692    0.55333010
2455910.84661778    0.55264120
2455910.84720845    0.55120387
2455910.84780061    0.55326015
2455910.84839147    0.55425807
2455910.84913769    0.55166844
2455910.84972811    0.55092561
2455910.85031927    0.55190112
2455910.85090974    0.55336161
2455910.85150015    0.55224151
2455910.85283438    0.55366052
2455910.85342485    0.55285546
2455910.85401621    0.55289136
2455910.85460673    0.55224463
2455910.85519789    0.55172695
2455910.85594501    0.55058875
2455910.85653537    0.55033218
2455910.85712699    0.55112767
2455910.85771740    0.55116782
2455910.85830902    0.55204250
2455910.85905513    0.54975383
2455910.85964585    0.55014602
2455910.86023706    0.54959620
2455910.86082823    0.55090499
2455910.86141864    0.55251405
2455910.86217266    0.54645464
2455910.86277147    0.54956982
2455910.86336689    0.54925551
2455910.86396170    0.55078308
2455910.86455647    0.54962483
2455910.86530899    0.54598928
2455910.86590460    0.54939714
2455910.86650001    0.55004622
2455910.86709478    0.54863246
2455910.86769019    0.54889926
2455910.86842491    0.55052744
2455910.86901613    0.55063860
2455910.86960679    0.55189689
2455910.87019795    0.55218110
2455910.87078942    0.55258529
2455910.87153564    0.54927026
2455910.87212705    0.55034300
2455910.87271922    0.55159381
2455910.87330803    0.55099056
2455910.87390854    0.54979603
2455910.87465541    0.54905874
2455910.87524628    0.55201548
2455910.87583799    0.55121621
2455910.87642846    0.55120566
2455910.87701967    0.55115705
2455910.87776079    0.55146412
2455910.87835005    0.55199130
2455910.87894192    0.55030337
2455910.87953278    0.55321551
2455910.88012374    0.55026165
2455910.88175198    0.55250337
2455910.88234305    0.55098536
2455910.88293421    0.55226724
2455910.88352503    0.55133046
2455910.88411534    0.55228821
2455910.88486231    0.54948545
2455910.88545337    0.55397543
2455910.88604409    0.54887914
2455910.88663470    0.55031787
2455910.88722606    0.55136482
2455910.88797268    0.54948223
2455910.88856395    0.55062413
2455910.88915446    0.55206536
2455910.88974563    0.55231769
2455910.89033704    0.55406980
2455910.89152457    0.54993631
2455910.89211568    0.55089045
2455910.89270625    0.55162100
2455910.89329781    0.55002544
2455910.89388853    0.55048449
2455910.89463504    0.55006520
2455910.89522636    0.54905252
2455910.89581742    0.55056258
2455910.89640799    0.55090688
2455910.89699855    0.55284797
2455910.89774557    0.55016480
2455910.89833618    0.55170479
2455910.89892710    0.54950063
2455910.89951781    0.55109540
2455910.90010867    0.55097467
2455910.90085574    0.54990580
2455910.90144691    0.55118218
2455910.90203742    0.55310951
2455910.90262813    0.55094609
2455910.90321920    0.55203900
2455910.90396582    0.55091374
2455910.90455693    0.55011339
2455910.90514760    0.55127495
2455910.90573931    0.54981422
2455910.90633057    0.55229544
2455910.90707619    0.55022565
2455910.90766661    0.55234755
2455910.90825702    0.55172681
2455910.90884758    0.55086184
2455910.90943855    0.55192238
2455910.91018487    0.54966682
2455910.91077588    0.55255183
2455910.91136739    0.55210799
2455910.91195591    0.55258774
2455910.91255712    0.55273898
2455910.91374520    0.55085265
2455910.91433606    0.55183842
2455910.91492693    0.55013967
2455910.91551774    0.55184190
2455910.91610846    0.55002607
2455910.91685532    0.54796908
2455910.91744664    0.54938120
2455910.91803700    0.55055043
2455910.91862852    0.55089562
2455910.91921718    0.55176044
2455910.91996370    0.55071683
2455910.92055421    0.55191437
2455910.92114553    0.55182606
2455910.92173654    0.54995016
2455910.92232725    0.55193877
2455910.92380804    0.55100078
2455910.92439845    0.55268711
2455910.92498962    0.55161614
2455910.92558113    0.55092633
2455910.92617035    0.54881060
2455910.92691681    0.54880384
2455910.92750868    0.55192377
2455910.92810004    0.54840543
2455910.92869096    0.55113903
2455910.92928172    0.55221080
2455910.93281565    0.54973573
2455910.93340612    0.55185722
2455910.93399718    0.54972626
2455910.93458800    0.55157235
2455910.93585523    0.55004825
2455910.93644589    0.55179206
2455910.93703645    0.55189829
2455910.93762797    0.55115099
2455910.93821903    0.55103289
2455910.93896615    0.55139686
2455910.93955676    0.55114177
2455910.94014758    0.55131164
2455910.94073859    0.55138193
2455910.94133070    0.55089236
2455910.94428227    0.55019337
2455910.94487329    0.54865576
2455910.94546390    0.55322730
2455910.94605507    0.55278657
2455910.94664648    0.55203338
2455910.94827527    0.55087728
2455910.94886648    0.55095779
2455910.94945735    0.54926475
2455910.95004841    0.55044545
2455910.95063962    0.55311586
2455910.95197425    0.55234189
2455910.95256547    0.55074618
2455910.95315663    0.55058557
2455910.95374710    0.55021622
2455910.95433806    0.54923544
2455910.95507858    0.54825445
2455910.95626056    0.55152817
2455910.95685152    0.55293240
2455910.95892412    0.55161661
2455910.95951458    0.55177924
2455910.96010570    0.55186540
2455910.96114647    0.55274542
2455910.96173703    0.54998881
2455910.96232770    0.55353931
2455910.96307462    0.55268674
2455910.96366503    0.55196410
2455910.96425629    0.55221256
2455910.96484736    0.55333961
2455910.96543847    0.55435715
2455910.96618589    0.55344917
2455910.96677695    0.55143423
2455910.96736872    0.55319576
2455910.96913656    0.55549590
2455910.96972802    0.55574196
2455910.97032023    0.55304392
2455910.97091115    0.55423194
2455910.97224658    0.55197565
2455910.97283784    0.55362040
2455910.97342816    0.55586238
2455910.97401857    0.55512962
2455910.97506029    0.55247789
2455910.97565196    0.55440707
2455910.97624297    0.55396321
2455910.97683409    0.55505992
2455910.97772876    0.55068205
2455910.97831967    0.55071277
2455910.97891028    0.55238043
2455910.97950135    0.55372428
2455910.98039592    0.55494300
2455910.98098698    0.55463626
2455910.98157810    0.55588509
2455910.98216856    0.55407740
2455910.98350464    0.55494101
2455910.98409575    0.55432409
2455910.98468712    0.55426715
2455910.98527923    0.55495006
2455910.98632101    0.55638350
2455910.98691172    0.55929391
2455910.98750253    0.55801770
2455910.98809365    0.55575410
2455910.98957563    0.55840538
2455910.99016749    0.55891181
2455910.99075846    0.54407729
2455910.99134962    0.55564124
2455910.99268565    0.55724822
2455910.99327592    0.55863012
2455910.99386648    0.55637824
2455910.99564607    0.55565401
2455910.99623693    0.55876567
2455910.99682785    0.55791566
2455910.99741866    0.55808935
2455910.99890160    0.55526871
2455910.99949221    0.55715878
2455911.00008312    0.55899901
2455911.00067419    0.55860842
2455911.00156226    0.55741617
2455911.00215272    0.55880130
2455911.00274373    0.56397559
2455911.00333415    0.55607433
2455911.00467018    0.55963396
2455911.00526194    0.55927015
2455911.00585256    0.55799808
2455911.00644417    0.56229392
2455911.00763255    0.55717327
2455911.00822361    0.55971605
2455911.00881412    0.55907228
2455911.00940529    0.55862555
2455911.01059401    0.55963702
2455911.01118473    0.55789892
2455911.01177549    0.55992214
2455911.01236615    0.55756111
2455911.01340823    0.55881628
2455911.01399939    0.55913864
2455911.01459026    nan
2455911.01518197    0.55597084
2455911.01651150    0.55691619
2455911.01710326    0.55832294
2455911.01769368    0.55783494
2455911.01828439    0.55835101
2455911.01903266    0.55853917
2455911.01962342    0.55773871
2455911.02021413    0.55802755
2455911.02080470    0.55847894
2455911.02184607    0.55869078
2455911.02243724    0.55671509
2455911.02302855    0.55837374
2455911.02361931    0.55869971
2455911.02421018    0.55987413
2455911.02525155    0.55807863
2455911.02584301    0.55871136
2455911.02643333    0.56034632
2455911.02702419    0.55954724
2455911.02761505    0.55770934
2455911.02898448    0.55796839
2455911.02958735    0.55723391
2455911.03019011    0.55671159
2455911.03078758    0.55817675
2455911.03138344    0.55786899
2455911.03317473    0.55711689
2455911.03377034    0.55716753
2455911.03436536    0.55846853
2455911.03496017    0.55777540
2455911.03571324    0.55791237
2455911.03630900    0.56109771
2455911.03750013    0.55742076
2455911.03809539    0.56523137
2455911.03929202    0.55781325
2455911.03988743    0.55754469
2455911.04048239    0.56026999
2455911.04107836    0.55924578
2455911.04167307    0.55891086
2455911.04286635    0.55715306
2455911.04346256    0.55699485
2455911.04405758    0.55874031
2455911.04465219    0.55694178
2455911.04524785    0.55941908
2455911.04600052    0.55769893
2455911.04659608    0.55685945
2455911.04719085    0.55968006
2455911.04778631    0.55927745
2455911.04838147    0.55727692
2455911.04957570    0.55793815
2455911.05017026    0.55669117
2455911.05076578    0.55733428
2455911.05136174    0.55733359
2455911.05195655    0.55753128
2455911.05315043    0.55690232
2455911.05374504    0.55915602
2455911.05434106    0.55850231
2455911.05493557    0.55786780
2455911.05553118    0.55775019
2455911.05687277    0.55747106
2455911.05746748    0.55987486
2455911.05806249    0.55883637
2455911.05865755    0.56181369
2455911.05925272    0.55831986
2455911.06001149    0.55807812
2455911.06060600    0.55907716
2455911.06120116    0.56063602
2455911.06179653    0.55899933
2455911.06239174    0.56217582
2455911.06356806    0.55949959
2455911.06415898    0.55818877
2455911.06474964    0.55865742
2455911.06534071    0.56008959
2455911.06593247    0.55767172
2455911.06726770    0.55953890
2455911.06785896    0.55743690
2455911.06845027    0.56213490
2455911.06904134    0.55937678
2455911.06963335    0.55965422
2455911.07038117    0.55634042
2455911.07097188    0.55796724
2455911.07156334    0.55960640
2455911.07215376    0.55784452
2455911.07274492    0.56217872
2455911.07349299    0.55947539
2455911.07408400    0.55936720
2455911.07467526    0.55964157
2455911.07526608    0.55815775
2455911.07585674    0.55914351
2455911.07719237    0.55699966
2455911.07778348    0.55842847
2455911.07837335    0.56012954
2455911.07896451    0.55809808
2455911.07955622    0.55924799
2455911.08029714    0.55806423
2455911.08088805    0.55374127
2455911.08147872    0.55864212
2455911.08206928    0.55831600
2455911.08266054    0.55795223
2455911.08620137    0.55935583
2455911.08679328    0.55742292
2455911.08738445    0.56030223
2455911.08797526    0.55865570
2455911.08856637    0.55702352
2455911.08931394    0.55647183
2455911.08990520    0.55924262
2455911.09049562    0.56214477
2455911.09108663    0.55810082
2455911.09167719    0.55974755
2455911.09331208    0.55908015
2455911.09390839    0.55877109
2455911.09450490    0.55821564
2455911.09509607    0.55898811
2455911.09568723    0.55940049
2455911.09643435    0.55612245
2455911.09702341    0.55907953
2455911.09761577    0.55970889
2455911.09820649    0.55945812
2455911.09879560    0.55890150

